Solving Rep-tile by Computers: Performance of Solvers and Analyses of Solutions

A rep-tile is a polygon that can be dissected into smaller copies (of the same size) of the original polygon. A polyomino is a polygon that is formed by joining one or more unit squares edge to edge. These two notions were first introduced and investigated by Solomon W. Golomb in the 1950s and popularized by Martin Gardner in the 1960s. Since then, dozens of studies have been made in communities of recreational mathematics and puzzles. In this study, we first focus on the specific rep-tiles that have been investigated in these communities. Since the notion of rep-tiles is so simple that can be formulated mathematically in a natural way, we can apply a representative puzzle solver, a MIP solver, and SAT-based solvers for solving the rep-tile problem in common. In comparing their performance, we can conclude that the puzzle solver is the weakest while the SAT-based solvers are the strongest in the context of simple puzzle solving. We then turn to analyses of the specific rep-tiles. Using some properties of the rep-tile patterns found by a solver, we can complete analyses of specific rep-tiles up to certain sizes. That is, up to certain sizes, we can determine the existence of solutions, clarify the number of the solutions, or we can enumerate all the solutions for each size. In the last case, we find new series of solutions for the rep-tiles which have never been found in the communities.

==> fig/F.txt <==
(0,0) (0,1) (1,1) (2,0) (2,1) (3,1) 


==> fig/F2-1.txt <==
(0,0) (1,0) (2,0) (3,0) (1,1) (3,1)
(0,2) (1,2) (2,2) (3,2) (0,1) (2,1)


==> fig/F2-2.txt <==
(0,0) (1,0) (2,0) (3,0) (0,1) (2,1)
(1,2) (2,2) (3,2) (4,2) (1,1) (3,1)


==> fig/F2-3.txt <==
(0,0) (1,0) (2,0) (3,0) (1,1) (3,1)
(2,2) (3,2) (4,2) (5,2) (2,1) (4,1)


==> fig/F3_1.txt <==
(3,0) (4,0) (5,0) (6,0) (3,1) (5,1)
(1,2) (2,2) (3,2) (4,2) (2,1) (4,1)
(0,1) (0,2) (0,3) (0,4) (1,1) (1,3)


==> fig/F3_2.txt <==
(3,0) (4,0) (5,0) (2,0) (3,1) (5,1)
(1,2) (2,2) (3,2) (4,2) (2,1) (4,1)
(0,1) (0,2) (0,3) (0,4) (1,1) (1,3)


==> fig/F4.txt <==
(1,0) (1,1) (1,2) (1,3) (2,0) (2,2)
(2,1) (3,1) (4,1) (5,1) (3,2) (5,2)
(0,4) (1,4) (2,4) (3,4) (0,3) (2,3)
(4,2) (4,3) (4,4) (4,5) (3,3) (3,5)




==> fig/J.txt <==
(0,0) (0,1) (0,2) (1,2) (2,2) (2,1) 



==> fig/J2.txt <==
(0,0) (0,1) (0,2) (1,2) (2,2) (2,1) 
(1,1) (1,0) (2,0) (3,0) (3,1) (3,2)


==> fig/J2x.txt <==
(0,0) (0,1) (0,2) (1,0) (1,2) (2,2)
(1,1) (2,1) (3,1) (3,2) (3,3) (2,3)


==> fig/J36.txt <==
(0,0) (1,0) (2,0) (0,1) (1,1) (2,1) (0,2) (1,2) (2,2) (0,3) (1,3) (2,3) 
(3,0) (4,0) (5,0) (3,1) (4,1) (5,1) (3,2) (4,2) (5,2) (3,3) (4,3) (5,3) 
(0,4) (1,4) (2,4) (0,5) (1,5) (2,5) (0,6) (1,6) (2,6) (0,7) (1,7) (2,7) 
(3,4) (4,4) (5,4) (3,5) (4,5) (5,5) (3,6) (4,6) (5,6) (3,7) (4,7) (5,7) 
(0,8) (1,8) (2,8) (0,9) (1,9) (2,9) (0,10) (1,10) (2,10) (0,11) (1,11) (2,11) 
(3,8) (4,8) (5,8) (3,9) (4,9) (5,9) (3,10) (4,10) (5,10) (3,11) (4,11) (5,11) 

(0,12) (1,12) (2,12) (3,12) (0,13) (1,13) (2,13) (3,13) (0,14) (1,14) (2,14) (3,14) 
(4,12) (5,12) (6,12) (7,12) (4,13) (5,13) (6,13) (7,13) (4,14) (5,14) (6,14) (7,14) 
(8,12) (9,12) (10,12) (11,12) (8,13) (9,13) (10,13) (11,13) (8,14) (9,14) (10,14) (11,14) 
(0,15) (1,15) (2,15) (3,15) (0,16) (1,16) (2,16) (3,16) (0,17) (1,17) (2,17) (3,17) 
(4,15) (5,15) (6,15) (7,15) (4,16) (5,16) (6,16) (7,16) (4,17) (5,17) (6,17) (7,17) 
(8,15) (9,15) (10,15) (11,15) (8,16) (9,16) (10,16) (11,16) (8,17) (9,17) (10,17) (11,17) 

(12,6) (13,6) (14,6) (12,7) (13,7) (14,7) (12,8) (13,8) (14,8) (12,9) (13,9) (14,9) 
(15,6) (16,6) (17,6) (15,7) (16,7) (17,7) (15,8) (16,8) (17,8) (15,9) (16,9) (17,9) 
(12,10) (13,10) (14,10) (12,11) (13,11) (14,11) (12,12) (13,12) (14,12) (12,13) (13,13) (14,13) 
(15,10) (16,10) (17,10) (15,11) (16,11) (17,11) (15,12) (16,12) (17,12) (15,13) (16,13) (17,13) 
(12,14) (13,14) (14,14) (12,15) (13,15) (14,15) (12,16) (13,16) (14,16) (12,17) (13,17) (14,17) 
(15,14) (16,14) (17,14) (15,15) (16,15) (17,15) (15,16) (16,16) (17,16) (15,17) (16,17) (17,17) 


==> fig/big-rect.txt <==
(0,0) (1,0) (2,0) (3,0) (0,1) (1,1) (2,1) (3,1) (0,2) (1,2) (2,2) (3,2) 
(4,0) (5,0) (6,0) (7,0) (4,1) (5,1) (6,1) (7,1) (4,2) (5,2) (6,2) (7,2) 
(8,0) (9,0) (10,0) (11,0) (8,1) (9,1) (10,1) (11,1) (8,2) (9,2) (10,2) (11,2)

(0,3) (1,3) (2,3) (0,4) (1,4) (2,4) (0,5) (1,5) (2,5) (0,6) (1,6) (2,6) 
(3,3) (4,3) (5,3) (3,4) (4,4) (5,4) (3,5) (4,5) (5,5) (3,6) (4,6) (5,6)
(6,3) (7,3) (8,3) (6,4) (7,4) (8,4) (6,5) (7,5) (8,5) (6,6) (7,6) (8,6) 
(9,3) (10,3) (11,3) (9,4) (10,4) (11,4) (9,5) (10,5) (11,5) (9,6) (10,6) (11,6)

(0,7) (1,7) (2,7) (0,8) (1,8) (2,8) (0,9) (1,9) (2,9) (0,10) (1,10) (2,10) 
(3,7) (4,7) (5,7) (3,8) (4,8) (5,8) (3,9) (4,9) (5,9) (3,10) (4,10) (5,10)
(6,7) (7,7) (8,7) (6,8) (7,8) (8,8) (6,9) (7,9) (8,9) (6,10) (7,10) (8,10) 
(9,7) (10,7) (11,7) (9,8) (10,8) (11,8) (9,9) (10,9) (11,9) (9,10) (10,10) (11,10)

(0,11) (1,11) (2,11) (0,12) (1,12) (2,12) (0,13) (1,13) (2,13) (0,14) (1,14) (2,14) 
(3,11) (4,11) (5,11) (3,12) (4,12) (5,12) (3,13) (4,13) (5,13) (3,14) (4,14) (5,14)
(6,11) (7,11) (8,11) (6,12) (7,12) (8,12) (6,13) (7,13) (8,13) (6,14) (7,14) (8,14) 
(9,11) (10,11) (11,11) (9,12) (10,12) (11,12) (9,13) (10,13) (11,13) (9,14) (10,14) (11,14)

(0,15) (1,15) (2,15) (3,15) (0,16) (1,16) (2,16) (3,16) (0,17) (1,17) (2,17) (3,17) 
(4,15) (5,15) (6,15) (7,15) (4,16) (5,16) (6,16) (7,16) (4,17) (5,17) (6,17) (7,17) 
(8,15) (9,15) (10,15) (11,15) (8,16) (9,16) (10,16) (11,16) (8,17) (9,17) (10,17) (11,17)

(0,18) (1,18) (2,18) (3,18) (0,19) (1,19) (2,19) (3,19) (0,20) (1,20) (2,20) (3,20) 
(4,18) (5,18) (6,18) (7,18) (4,19) (5,19) (6,19) (7,19) (4,20) (5,20) (6,20) (7,20) 
(8,18) (9,18) (10,18) (11,18) (8,19) (9,19) (10,19) (11,19) (8,20) (9,20) (10,20) (11,20)

(0,21) (1,21) (2,21) (3,21) (0,22) (1,22) (2,22) (3,22) (0,23) (1,23) (2,23) (3,23) 
(4,21) (5,21) (6,21) (7,21) (4,22) (5,22) (6,22) (7,22) (4,23) (5,23) (6,23) (7,23) 
(8,21) (9,21) (10,21) (11,21) (8,22) (9,22) (10,22) (11,22) (8,23) (9,23) (10,23) (11,23)

(0,24) (1,24) (2,24) (3,24) (4,24) (5,24) (6,24) (7,24) (8,24) (9,24) (10,24) (11,24)(0,25) (1,25) (2,25) (3,25) (4,25) (5,25) (6,25) (7,25) (8,25) (9,25) (10,25) (11,25) (0,26) (1,26) (2,26) (3,26) (4,26) (5,26) (6,26) (7,26) (8,26) (9,26) (10,26) (11,26) (0,27) (1,27) (2,27) (3,27) (4,27) (5,27) (6,27) (7,27) (8,27) (9,27) (10,27) (11,27) (0,28) (1,28) (2,28) (3,28) (4,28) (5,28) (6,28) (7,28) (8,28) (9,28) (10,28) (11,28) (0,29) (1,29) (2,29) (3,29) (4,29) (5,29) (6,29) (7,29) (8,29) (9,29) (10,29) (11,29) (0,30) (1,30) (2,30) (3,30) (4,30) (5,30) (6,30) (7,30) (8,30) (9,30) (10,30) (11,30) (0,31) (1,31) (2,31) (3,31) (4,31) (5,31) (6,31) (7,31) (8,31) (9,31) (10,31) (11,31) (0,32) (1,32) (2,32) (3,32) (4,32) (5,32) (6,32) (7,32) (8,32) (9,32) (10,32) (11,32) (0,33) (1,33) (2,33) (3,33) (4,33) (5,33) (6,33) (7,33) (8,33) (9,33) (10,33) (11,33) (0,34) (1,34) (2,34) (3,34) (4,34) (5,34) (6,34) (7,34) (8,34) (9,34) (10,34) (11,34) (0,35) (1,35) (2,35) (3,35) (4,35) (5,35) (6,35) (7,35) (8,35) (9,35) (10,35) (11,35) 

(12,24) (13,24) (14,24) (15,24) (16,24) (17,24) (18,24) (19,24) (20,24) (21,24) (22,24) (23,24)(12,25) (13,25) (14,25) (15,25) (16,25) (17,25) (18,25) (19,25) (20,25) (21,25) (22,25) (23,25)(12,26) (13,26) (14,26) (15,26) (16,26) (17,26) (18,26) (19,26) (20,26) (21,26) (22,26) (23,26)(12,27) (13,27) (14,27) (15,27) (16,27) (17,27) (18,27) (19,27) (20,27) (21,27) (22,27) (23,27)(12,28) (13,28) (14,28) (15,28) (16,28) (17,28) (18,28) (19,28) (20,28) (21,28) (22,28) (23,28)(12,29) (13,29) (14,29) (15,29) (16,29) (17,29) (18,29) (19,29) (20,29) (21,29) (22,29) (23,29)(12,30) (13,30) (14,30) (15,30) (16,30) (17,30) (18,30) (19,30) (20,30) (21,30) (22,30) (23,30)(12,31) (13,31) (14,31) (15,31) (16,31) (17,31) (18,31) (19,31) (20,31) (21,31) (22,31) (23,31)(12,32) (13,32) (14,32) (15,32) (16,32) (17,32) (18,32) (19,32) (20,32) (21,32) (22,32) (23,32)(12,33) (13,33) (14,33) (15,33) (16,33) (17,33) (18,33) (19,33) (20,33) (21,33) (22,33) (23,33)(12,34) (13,34) (14,34) (15,34) (16,34) (17,34) (18,34) (19,34) (20,34) (21,34) (22,34) (23,34)(12,35) (13,35) (14,35) (15,35) (16,35) (17,35) (18,35) (19,35) (20,35) (21,35) (22,35) (23,35) 

(24,24) (25,24) (26,24) (27,24) (28,24) (29,24) (30,24) (31,24) (32,24) (33,24) (34,24) (35,24)(24,25) (25,25) (26,25) (27,25) (28,25) (29,25) (30,25) (31,25) (32,25) (33,25) (34,25) (35,25)(24,26) (25,26) (26,26) (27,26) (28,26) (29,26) (30,26) (31,26) (32,26) (33,26) (34,26) (35,26)(24,27) (25,27) (26,27) (27,27) (28,27) (29,27) (30,27) (31,27) (32,27) (33,27) (34,27) (35,27)(24,28) (25,28) (26,28) (27,28) (28,28) (29,28) (30,28) (31,28) (32,28) (33,28) (34,28) (35,28)(24,29) (25,29) (26,29) (27,29) (28,29) (29,29) (30,29) (31,29) (32,29) (33,29) (34,29) (35,29)(24,30) (25,30) (26,30) (27,30) (28,30) (29,30) (30,30) (31,30) (32,30) (33,30) (34,30) (35,30)(24,31) (25,31) (26,31) (27,31) (28,31) (29,31) (30,31) (31,31) (32,31) (33,31) (34,31) (35,31)(24,32) (25,32) (26,32) (27,32) (28,32) (29,32) (30,32) (31,32) (32,32) (33,32) (34,32) (35,32)(24,33) (25,33) (26,33) (27,33) (28,33) (29,33) (30,33) (31,33) (32,33) (33,33) (34,33) (35,33)(24,34) (25,34) (26,34) (27,34) (28,34) (29,34) (30,34) (31,34) (32,34) (33,34) (34,34) (35,34)(24,35) (25,35) (26,35) (27,35) (28,35) (29,35) (30,35) (31,35) (32,35) (33,35) (34,35) (35,35) 

(24,12) (25,12) (26,12) (27,12) (28,12) (29,12) (30,12) (31,12) (32,12) (33,12) (34,12) (35,12)(24,13) (25,13) (26,13) (27,13) (28,13) (29,13) (30,13) (31,13) (32,13) (33,13) (34,13) (35,13)(24,14) (25,14) (26,14) (27,14) (28,14) (29,14) (30,14) (31,14) (32,14) (33,14) (34,14) (35,14)(24,15) (25,15) (26,15) (27,15) (28,15) (29,15) (30,15) (31,15) (32,15) (33,15) (34,15) (35,15)(24,16) (25,16) (26,16) (27,16) (28,16) (29,16) (30,16) (31,16) (32,16) (33,16) (34,16) (35,16)(24,17) (25,17) (26,17) (27,17) (28,17) (29,17) (30,17) (31,17) (32,17) (33,17) (34,17) (35,17)(24,18) (25,18) (26,18) (27,18) (28,18) (29,18) (30,18) (31,18) (32,18) (33,18) (34,18) (35,18)(24,19) (25,19) (26,19) (27,19) (28,19) (29,19) (30,19) (31,19) (32,19) (33,19) (34,19) (35,19)(24,20) (25,20) (26,20) (27,20) (28,20) (29,20) (30,20) (31,20) (32,20) (33,20) (34,20) (35,20)(24,21) (25,21) (26,21) (27,21) (28,21) (29,21) (30,21) (31,21) (32,21) (33,21) (34,21) (35,21)(24,22) (25,22) (26,22) (27,22) (28,22) (29,22) (30,22) (31,22) (32,22) (33,22) (34,22) (35,22)(24,23) (25,23) (26,23) (27,23) (28,23) (29,23) (30,23) (31,23) (32,23) (33,23) (34,23) (35,23) 




==> fig/revF-windmill-size15-jp-font-width.txt <==
┏━━━┳━━━┳┳━┳━━━┓　　　　　　　　　　　　　　┏━━━┳━━━┳━━━┳━┳┓　　　　　　　　　　　　　　　
┃┏┓┏╋┓┏┓┃┗┓┃┏┓┏┫　　　　　　　　　　　　　　┃┏┓┏┫┏┓┏┫┏┓┏┫┏┛┃　　　　　　　　　　　　　　　
┣┛┗┛┃┗┛┗┫┏┛┣┛┗┛┃　　　　　　　　　　　　　　┣┛┗┛┣┛┗┛┣┛┗┛┃┗┓┃　　　　　　　　　　　　　　　
┣━━━╋━━━┫┗┓┣┳━┳┫　　　　　　　　　　　　　　┣━━━╋━━━╋━━━┫┏┛┃　　　　　　　　　　　　　　　
┃┏┓┏┫┏┓┏┻┳╋┛┃┏┛┃　　　　　　　　　　　　　　┃┏┓┏┫┏┓┏╋┓┏┓┣┻┳┫　　　　　　　　　　　　　　　
┣┛┗┛┣┛┣┻┓┃┗┓┃┗┓┃　　　　　　　　　　　　　　┣┛┗┛┣┛┗┛┃┗┛┗┫┏┛┃　　　　　　　　　　　　　　　
┣━┳┳┻┓┃┏┛┃┏┛┃┏┛┃　　　　　　　　　　　　　　┣━┳┳╋━━━╋━━━┫┗┓┃　　　　　　　　　　　　　　　
┃┏┛┃┏┛┃┗┓┃┗┳┻┻━┫　　　　　　　　　　　　　　┃┏┛┃┗┓┏┓┃┏┓┏┫┏┛┃　　　　　　　　　　　　　　　
┃┗┓┃┗┳┫┏╋╋━╋┓┏┓┃　　　　　　　　　　　　　　┃┗┓┃┏┻┫┗╋┛┗┛┣┻┳┫　　　　　　　　　　　　　　　
┃┏┛┃┏┛┗┛┃┗┓┃┗┛┗┫　　　　　　　　　　　　　　┃┏┛┃┗┓┃┏┻┳┳━┫┏┛┃　　　　　　　　　　　　　　　
┣┻━┻╋━━━┫┏┛┣━━━┫　　　　　　　　　　　　　　┣╋━╋┳┛┃┗┓┃┗┓┃┗┓┃　　　　　　　　　　　　　　　
┣┓┏┓┃┏┓┏┫┗┓┃┏┓┏┫　　　　　　　　　　　　　　┃┗┓┃┗┓┣┳┛┃┏┛┃┏┛┃　　　　　　　　　　　　　　　
┃┗┛┗╋┛┗┛┣━╋╋┛┗┛┃　　　　　　　　　　　　　　┃┏┛┃┏┻┫┗┓┃┗┓┣╋━┫　　　　　　　　　　　　　　　
┣━━━╋━━━┫┏┛┣━━━┫　　　　　　　　　　　　　　┃┗┓┃┗┓┃┏┻╋┳┻┫┗┓┃　　　　　　　　　　　　　　　
┃┏┓┏╋┓┏┓┃┗┓┣┓┏┓┃　　　　　　　　　　　　　　┣━┻┻┳┛┃┗┓┃┗┓┃┏┛┃　　　　　　　　　　　　　　　
┣┛┗┛┃┗┛┗┫┏┛┃┗┛┗╋━┳━┳━━━┳━━━┳━━┻┓┏┓┣┓┣┳┛┃┏┛┃┗┓┣━━━┳━━━┳━━━┳━┳┓
┣━━━╋━━━╋┻━┻┳━━┻┓┃┏┻┓┏┓┣┓┏┓┣┓┏┓┣┫┗┛┗┫┗┓┃┗┓┣┳┻┫┏┓┏┫┏┓┏┫┏┓┏┫┏┛┃
┃┏┓┏┫┏┓┏┫┏┓┏┫┏┓┏┛┃┗┓┣┛┗┛┣┛┗┛┣┛┗┛┣━━━┫┏┻╋━╋┫┗┓┣┛┗┛┣┛┗┛┣┛┗┛┃┗┓┃
┣┛┗┛┣┛┣┛┗┛┣┛┗┛┣┻┓┃┏┛┣━━━╋━━━╋━━━┫┏┓┏┫┗┓┃┏┛┃┏┛┣━━━╋━━━╋━━━┫┏┛┃
┣━┳┳┻┓┣━━━╋━━━┫　┗┻┻┓┣┓┏┓┣┓┏┓┣┓┏┓┣┫┗┛┗┳┛┃┗┓┃┗┓┃┏┓┏╋┓┏┓┣┓┏┓┣┻┳┫
┃┏┛┃┏┛┣┓┏┓┣┓┏┓┃　　　　┣┛┣┛┗┛┣┛┗┛┣┛┗┛┣━━━╋┓┃┏┛┣━╋╋┛┗┛┃┗┛┗┫┗┛┗┫┏┛┃
┃┗┓┃┗┳┛┗┛┣┛┗┛┣┛　　　┏┻┓┣━━━╋━━━╋━━━┫┏┓┏┛┣┻┻━┫┏┛┣━━━╋━━━╋━━━┫┗┓┃
┃┏┛┃┏┻┳━┳╋━┳┳┫　　　　┃┏┛┣┓┏┓┣┓┏┓┣┓┏┓┣┛┣┻┓┣┓┏┓┃┗┓┃┏┓┏╋┓┏┓┃┏┓┏┫┏┛┃
┣╋━╋┻┓┃┏┛┃┏┛┃┗┳┳┓　┃┗┳┛┗┛┣┛┗┛┣┛┗┛┣┻┓┃┏┛┃┗┛┗┫┏┛┣┛┗┛┃┗┛┗╋┛┗┛┣┻┳┫
┃┗┓┃┏┛┃┗┓┃┗┓┃┏┛┃┗┳┫┏╋━━━╋━━━╋━━━┫┏┛┃┗┳┻━━┳┻┻━╋━━━╋━━━╋━━━┫┏┛┃
┃┏┛┃┗┓┃┏┛┃┏┛┃┗┓┃┏┛┗┛┃┏┓┏╋┓┏┓┣┓┏┓┃┗┳┫┏╋┓┏┓┃┏┓┏╋┓┏┓┃┏┓┏╋┓┏┓┃┗┓┃
┃┗┓┃┏╋┻╋┳┻╋━╋┳┛┃┗┳┳━╋┛┗┛┃┗┛┗┫┗┛┗┫┏┛┗┛┃┗┛┗╋┛┗┛┃┗┛┗╋┛┗┛┃┗┛┗┫┏┛┃
┣━┻┻┫┗┓┃┗┓┃┏┛┣━┻━┫┗┓┣━━━╋━━━╋━━━╋┻━━┳┻━━┳┻━━┳┻━━┳┻━━┳┻━━┳┻┻━┫
┃┏┓┏┫┏┛┃┏┛┃┗┓┣┓┏┓┃┏┛┣┓┏┓┃┏┓┏╋┓┏┓┃┏┓┏┫┏┓┏┫┏┓┏┫┏┓┏╋┓┏┓┃┏┓┏┫┏┓┏┫
┣┛┗┛┃┗┓┃┗┓┃┏┛┃┗┛┗┫┗┓┃┗┛┗╋┛┗┛┃┗┛┗╋┛┗┛┣┛┗┛┣┛┗┛┣┛┗┛┃┗┛┗╋┛┗┛┣┛┗┛┃
┗━━━┻━┻┻━┻┻┻━┻━━━┻━┻┻━━━┻━━━┻━━━┻━━━┻━━━┻━━━┻━━━┻━━━┻━━━┻━━━┛


==> fig/revF-windmill-size16-jp-font-width.txt <==
┏━━━┳┳━┳━┳┳━┳┳┳━┓　　　　　　　　　　　　　　　┏━━━┳━━━┳━━━┳━━━┓　　　　　　　　　　　　　　　　
┃┏┓┏┫┗┓┃┏┛┃┏┛┃┗┓┃　　　　　　　　　　　　　　　┃┏┓┏╋┓┏┓┃┏┓┏╋┓┏┓┃　　　　　　　　　　　　　　　　
┣┛┗┛┃┏┛┃┗┓┃┗┓┃┏┛┃　　　　　　　　　　　　　　　┣┛┗┛┃┗┛┗╋┛┗┛┃┗┛┗┫　　　　　　　　　　　　　　　　
┣┳━┳┫┗┓┃┏┛┃┏┛┃┗┓┃　　　　　　　　　　　　　　　┣━┳┳╋━━━╋━━━╋━━━┫　　　　　　　　　　　　　　　　
┃┗┓┃┗┳╋╋┻┳┻┻━╋┳┻┫　　　　　　　　　　　　　　　┃┏┛┃┗┓┏┓┃┏┓┏╋┓┏┓┃　　　　　　　　　　　　　　　　
┃┏┛┃┏┛┃┗┓┃┏┓┏┫┗┓┃　　　　　　　　　　　　　　　┃┗┓┃┏┻┫┗╋┛┗┛┃┗┛┗┫　　　　　　　　　　　　　　　　
┃┗┓┃┗┓┃┏┛┣┛┗┛┃┏┛┃　　　　　　　　　　　　　　　┃┏┛┃┗┓┃┏┻┳━━┻┳┳━┫　　　　　　　　　　　　　　　　
┣━┻┻┳┛┃┗┓┣━━━┫┗┓┃　　　　　　　　　　　　　　　┣┻━┻┳┛┃┗┓┃┏┓┏┫┗┓┃　　　　　　　　　　　　　　　　
┃┏┓┏╋┳┻┳┻╋┓┏┓┣┳┻┫　　　　　　　　　　　　　　　┣┓┏┓┣┓┣┳┛┣┛┗┛┃┏┛┃　　　　　　　　　　　　　　　　
┣┛┗┛┃┗┓┃┏┛┗┛┣┫┗┓┃　　　　　　　　　　　　　　　┃┗┛┗┫┗┛┗┓┣┳━┳┫┗┓┃　　　　　　　　　　　　　　　　
┣━━━┫┏┛┃┗┳┳┳┛┃┏┛┃　　　　　　　　　　　　　　　┣┳━┳┻━━┳╋┛┃┏┛┣┳┻┫　　　　　　　　　　　　　　　　
┣┓┏┓┃┗┓┃┏┛┃┗┓┃┗┓┃　　　　　　　　　　　　　　　┃┗┓┃┏┓┏┫┗┓┃┗┓┃┗┓┃　　　　　　　　　　　　　　　　
┃┗┛┗╋━╋╋┻┓┃┏┛┣┳┻┫　　　　　　　　　　　　　　　┃┏┛┣┛┗┛┃┏┛┃┏┛┃┏┛┃　　　　　　　　　　　　　　　　
┣━━━┫┏┛┃┏┛┃┗┳┫┗┓┃　　　　　　　　　　　　　　　┃┗┓┣━━━┫┗┳┻┻━┫┗┓┃　　　　　　　　　　　　　　　　
┃┏┓┏┫┗┓┃┗┳╋┳┛┃┏┛┃　　　　　　　　　　　　　　　┣━┻┻┓┏┓┣┳┫┏┓┏┻━┻┫　　　　　　　　　　　　　　　　
┣┛┗┛┃┏┛┃┏┛┃┗┓┃┗┓┃　　　　　　　　　　　　　　　┃┏┓┏╋┛┗┛┃┗┛┗┫┏┓┏┫　　　　　　　　　　　　　　　　
┣┳━┳┻┻━╋┻┓┃┏┛┣━┻┻┳━━━┳━━━┳━━━┳━━┻┫┗┛┗┳━━┻┳━━┻┫┗┛┗┳━━━┳━━━┳┳━┳━━━┓
┃┗┓┃┏┓┏┫┏┛┃┗┳┫┏┓┏┫┏┓┏┻┓┏┓┣┓┏┓┣┓┏┓┣┳┳━╋┓┏┓┣┓┏┓┣━━━┫┏┓┏┫┏┓┏┫┗┓┃┏┓┏┫
┃┏┛┣┛┗┛┃┗┳┻┳┛┗┛┣┛┗┛┣┻┓┣┛┗┛┣┛┗┛┣┛┗┛┃┗┓┃┗┛┗┫┗┛┗┫┏┓┏╋┛┗┛┣┛┗┛┃┏┛┣┛┗┛┃
┃┗┓┣━━━┫┏┻┓┣━━━╋━━━┫┏┛┣┳━┳┻┳┳┳┻┳━┳┫┏┛┣┳━┳╋━┳━╋┫┗┛┗┳━━┻┳━┳┫┗┓┣━━━┫
┣━┻┻┓┏┓┣┫┏┛┣┓┏┓┃┏┓┏┫┗┓┃┗┓┃┏┛┃┗┓┃┏┛┃┗┓┃┗┓┃┗┓┃┏┛┣━━━╋┓┏┓┃┏┛┣━╋┫┏┓┏┫
┣┓┏┓┣┛┗┛┃┗┓┃┗┛┗╋┛┗┛┃┏┻┫┏┛┃┗┓┃┏┛┃┗┓┣┳┻┫┏┛┃┏┛┃┗┓┃┏┓┏┫┗┛┗┫┗┓┃┏┛┣┛┗┛┃
┃┗┛┗╋┳━┳┫┏┻┻━┳━┻━┳━┻┛　┃┗┓┃┏┛┃┗┓┃┏┛┃┗┓┃┗┓┃┗┓┃┏┛┣┛┗┛┣━━━┫┏┛┃┗┓┣━━━┫
┣━━━┫┗┓┃┗┫┏┓┏┫┏┓┏┫　　　　┣━┻┻╋━┻━╋┻┻━┫┏┛┣━┻┻┳┻┻┻┳┻━━┳┫┏┓┏┻┻━┫┏┛┣┓┏┓┃
┃┏┓┏┫┏┛┃┏┻┫┗┛┗┫┗┛┗┓　　　┗┓┏┓┣┓┏┓┣┓┏┓┃┗┓┣┓┏┓┣┓┏┓┣┓┏┓┃┗┛┗┫┏┓┏╋╋━┫┗┛┗┫
┣┛┗┛┃┗┓┃┗┓┣━━━╋━━━┫　　　　┣┛┗┛┣┛┗┛┣┛┣╋━╋┫┗┛┗┫┗┛┗┫┗┛┗╋━━━╋┛┗┛┃┗┓┣━━━┫
┣━━━╋━┻┻┳┛┃┏┓┏┫┏┓┏┫　┏━━┻┳━━┻┳━━┻┓┃┗┓┃┗┳━━┻┳━━┻┳━━┻┓┏┓┣━━━┫┏┛┃┏┓┏┫
┣┓┏┓┣┓┏┓┣┓┣┫┗┛┗┫┗┛┗┳┫┏┓┏┫┏┓┏┫┏┓┏┛┃┏┛┃┏┻┓┏┓┣┓┏┓┣┓┏┓┣┫┗┫┏┓┏┫┗┓┣┛┗┛┃
┃┗┛┗┫┗┛┗┫┗┛┗┳┳━╋━┳┳┛┗┛┣┛┗┛┣┛┗┛┣╋━┫┗┓┃┗┓┣┛┗┛┣┛┗┛┣┛┗┛┃┏┻┫┗┛┗┳╋┻┳━┳┫
┣━━━╋━━━╋━━━┫┗┓┃┏┛┣━━━╋━━━╋━━━┫┗┓┣━┻┻┳┛┣━━━╋━━━╋━━━┫┗┓┣━━━┫┗┓┃┏┛┃
┃┏┓┏╋┓┏┓┣┓┏┓┃┏┛┃┗┓┣┓┏┓┣┓┏┓┣┓┏┓┃┏┛┃┏┓┏╋┓┣┓┏┓┣┓┏┓┣┓┏┓┣┳┛┃┏┓┏┫┏┛┃┗┓┃
┣┛┗┛┃┗┛┗┫┗┛┗┫┗┓┃┏┛┃┗┛┗┫┗┛┗┫┗┛┗┫┗┓┣┛┗┛┃┗┛┗┫┗┛┗┫┗┛┗┫┗┛┗┓┣┛┗┛┃┗┓┃┏┛┃
┗━━━┻━━━┻━━━┻━┻┻┻━┻━━━┻━━━┻━━━┻━┻┻━━━┻━━━┻━━━┻━━━┻━━━┻┻━━━┻━┻┻┻━┛


==> fig/revF-windmill-size17-jp-font-width.txt <==
┏┳━┳━┳┳━━━┳━┳┳━━━┓　　　　　　　　　　　　　　　　┏━━━┳━┳┳┳━┳━━━┳┳━┓　　　　　　　　　　　　　　　　　
┃┗┓┃┏┛┃┏┓┏┫┏┛┃┏┓┏┫　　　　　　　　　　　　　　　　┣┓┏┓┃┏┛┃┗┓┃┏┓┏┫┗┓┃　　　　　　　　　　　　　　　　　
┃┏┛┃┗┓┣┛┗┛┃┗┓┣┛┗┛┃　　　　　　　　　　　　　　　　┃┗┛┗┫┗┓┃┏┛┣┛┗┛┃┏┛┃　　　　　　　　　　　　　　　　　
┃┗┓┃┏┛┣━━━┫┏┛┣━━━┫　　　　　　　　　　　　　　　　┣━━━┫┏┛┃┗┓┣━━━┫┗┓┃　　　　　　　　　　　　　　　　　
┣━╋╋╋━┫┏┓┏╋╋━┫┏┓┏┫　　　　　　　　　　　　　　　　┣┓┏┓┣┻┳╋┳┻╋┓┏┓┣┳┻┫　　　　　　　　　　　　　　　　　
┃┏┛┃┗┓┣┛┗┛┃┗┓┣┛┗┛┃　　　　　　　　　　　　　　　　┃┗┛┗┫┏┛┃┗┓┃┗┫┗┛┗┓┃　　　　　　　　　　　　　　　　　
┃┗┓┃┏┛┣━━━┫┏┛┣━━━┫　　　　　　　　　　　　　　　　┣━━━┫┗┓┃┏┛┃┏┻━━┳┛┃　　　　　　　　　　　　　　　　　
┃┏┛┃┗┓┃┏┓┏┫┗┓┣┓┏┓┃　　　　　　　　　　　　　　　　┣┓┏┓┃┏┛┃┗┓┃┗┓┏┓┣┓┃　　　　　　　　　　　　　　　　　
┣╋━╋━┻┻┫┗┛┗┳┻┫┗┛┗┫　　　　　　　　　　　　　　　　┃┗┛┗╋┻━┻┳┻╋┳┻┫┗┛┗┫　　　　　　　　　　　　　　　　　
┃┗┓┣┓┏┓┣┳━┳┻┓┣━━━┫　　　　　　　　　　　　　　　　┣┳━┳┫┏┓┏┻┓┃┗┓┣━━━┫　　　　　　　　　　　　　　　　　
┃┏┛┃┗┫┗┛┗┓┃┏┛┃┏┓┏┫　　　　　　　　　　　　　　　　┃┗┓┃┗┛┗┫┏┛┃┏┛┃┏┓┏┫　　　　　　　　　　　　　　　　　
┃┗┓┃┏┻━━┳┛┃┗┓┣┛┗┛┃　　　　　　　　　　　　　　　　┃┏┛┣━━━┫┗┓┃┗┓┣┛┗┛┃　　　　　　　　　　　　　　　　　
┣━╋┫┗┓┏┓┣┓┃┏┻┻━┳━┫　　　　　　　　　　　　　　　　┃┗┓┣┓┏┓┃┏╋┻━┻╋━━━┫　　　　　　　　　　　　　　　　　
┃┏┛┣┳┻┫┗┛┗╋┫┏┓┏┻┓┃　　　　　　　　　　　　　　　　┣━╋┛┗┛┣╋┛┣┓┏┓┃┏┓┏┫　　　　　　　　　　　　　　　　　
┃┗┓┃┗┓┣━━━┫┗┛┗┫┏┛┃　　　　　　　　　　　　　　　　┃┏┻┳━┳┫┗┓┃┗┛┗╋┛┗┛┃　　　　　　　　　　　　　　　　　
┃┏┛┃┏┛┣┓┏┓┣━━━┫┗┓┃　　　　　　　　　　　　　　　　┃┗┓┃┏┛┃┏┛┣┳━━┻┳┳━┫　　　　　　　　　　　　　　　　　
┣╋━┫┗┓┃┗┛┗┫┏┓┏┫┏┻┫　　　　　　　　　　　　　　　　┃┏┛┃┗┓┃┗┳┛┃┏┓┏┫┗┓┃　　　　　　　　　　　　　　　　　
┃┗┓┣┳┻╋┳━━┻┫┗┛┗┫　┗━━┳━━━┳━━━┳━━━┳━┻┻┓┃┏┛┣┳┻┓┣┛┗┛┃┏┛┣━━━┳━━━┳━┳┳┳━┳━┳┓
┃┏┛┃┗┓┃┗┓┏┓┣━━━┫　　　　┣┓┏┓┣┓┏┓┣┓┏┓┃┏┓┏╋┻╋┳┛┃┏┛┣┳┳━┫┗┓┃┏┓┏╋┓┏┓┃┏┛┃┗┓┃┏┛┃
┃┗┓┃┏┛┃┏┻┫┗┫┏┓┏┛　　　┏┛┗┛┣┛┗┛┣┛┗┛┣┻┫┗┛┗┓┃┗┓┃┗┳┛┃┗┓┣┳┻╋┛┗┛┃┗┛┗┫┗┓┃┏┛┃┗┓┃
┣┳┻┫┗┓┃┗┓┃┏┻┫┗┫　　　　┣━━━╋━━━╋━━━┫┏┻━━┳┛┃┏┛┃┏┻┓┃┏┛┃┗┓┣━┳┳┻┳┳━┫┏┛┃┗┓┃┏┛┃
┃┗┓┣┳┻╋┳┛┃┗┓┃┏┻━━┓　┣┓┏┓┣┓┏┓┣┓┏┓┃┗┓┏┓┣┓┃┗┳┻┫┏┛┃┗┓┃┏┛┃┏┛┃┏┛┃┏┻╋━┻━╋┻┻━┫
┃┏┛┃┗┓┃┗┓┣┳┛┃┗┓┏┓┣┳┛┗┛┣┛┗┛┣┛┗┛┣┫┏╋┛┗┛┣┻━┻┓┃┗┳┻━┻┫┗┓┃┗┓┃┗┓┃┗┓┣┓┏┓┃┏┓┏┫
┃┗┓┃┏┛┃┏┻┫┗┓┣━╋┫┗┛┗┳━┳╋┳━┳┻┳┳━┫┗┛┗┳━┳┫┏┓┏┛┃┏┫┏┓┏╋┳┻┫┏┛┃┏┛┃┏┛┃┗┛┗╋┛┗┛┃
┣┳┻┫┗┓┃┗┓┃┏┻┫┏┛┣━━━┫┏┛┃┗┓┃┏┛┃┏┻┳┳━┫┏┛┗┛┣┻┓┣┛┗┛┣┛┃┗┓┣┻━┻╋━┻┻┓┣━━━╋━━━┫
┃┗┓┣━┻┻┳┛┃┗┓┃┗┓┣┓┏┓┃┗┓┃┏┛┃┗┓┃┗┓┃┗┓┃┗┳━━┻┓┣┻━━┳┻┓┃┏┛┃┏┓┏┫┏┓┏┻┫┏┓┏╋┓┏┓┃
┃┏┛┃┏┓┏╋┓┣┳┛┃┏┛┃┗┛┗┫┏┛┃┗┓┃┏┛┃┏┛┃┏┛┃┏┫┏┓┏┛┃┏┓┏┫┏┛┃┗┓┣┛┗┛┣┛┣┻┓┣┛┗┛┃┗┛┗┫
┃┗┓┣┛┗┛┃┗┛┗┓┣┻┳╋┳━┳╋┻┳┻┳╋┻╋┳┻╋┓┃┗┓┣┛┗┛┣┻┓┣┛┗┛┃┗┳╋┳┻╋━┳┳┻┓┃┏┛┣━━━╋━━━┫
┣━┻┻┳━━┻┳━━┻┫┏┛┃┗┓┃┗┓┃┏┛┃┏┛┃┏┛┣┻━┻╋━━━┫┏┻╋━━━┫┏┛┃┗┓┃┏┛┃┏┛┃┗┓┣┓┏┓┃┏┓┏┫
┣┓┏┓┃┏┓┏╋┓┏┓┃┗┓┃┏┛┃┏┛┃┗┓┃┗┓┃┗┓┣┓┏┓┣┓┏┓┃┗┓┣┓┏┓┣┻┓┃┏┛┃┗┓┃┗┳┫┏╋┫┗┛┗╋┛┗┛┃
┃┗┛┗╋┛┗┛┃┗┛┗┫┏┛┃┗┓┃┗┓┃┏┛┃┏┛┃┏┛┃┗┛┗┫┗┛┗┫┏┛┃┗┛┗┫┏┛┃┗┓┃┏┛┃┏┛┗┛┃┗┳┳━╋┳━┳┫
┣━━━╋━━━╋━━━╋┻━┻┳┻┻━╋┻┻━╋┻━┻╋━┻━┳━┻━┳━┻┻┓┣━━━┫┗┳┻━┻╋┻━┻╋━━━┫┏┛┃┏┛┃┏┛┃
┃┏┓┏╋┓┏┓┣┓┏┓┃┏┓┏┫┏┓┏┫┏┓┏┫┏┓┏╋┓┏┓┣┓┏┓┣┓┏┓┣┫┏┓┏┫┏┫┏┓┏┫┏┓┏┫┏┓┏┫┗┓┃┗┓┃┗┓┃
┣┛┗┛┃┗┛┗┫┗┛┗╋┛┗┛┣┛┗┛┣┛┗┛┣┛┗┛┃┗┛┗┫┗┛┗┫┗┛┗┫┗┛┗┫┗┛┗┫┗┛┗┫┗┛┗┫┗┛┗┳┛┃┏┛┃┏┛┃
┗━━━┻━━━┻━━━┻━━━┻━━━┻━━━┻━━━┻━━━┻━━━┻━━━┻━━━┻━━━┻━━━┻━━━┻━━━┻━┻┻━┻┻━┛


==> fig/revJ-size18-2-rectocs.txt <==
P0((4,35),(4,36),(4,37),(5,35),(5,36),(5,37),(6,35),(6,36),(6,37),(7,35),(7,36),(7,37))
P0((42,32),(42,33),(42,34),(42,35),(43,32),(43,33),(43,34),(43,35),(44,32),(44,33),(44,34),(44,35))
P0((6,0),(6,1),(6,2),(6,3),(7,0),(7,1),(7,2),(7,3),(8,0),(8,1),(8,2),(8,3))
P0((6,50),(6,51),(6,52),(6,53),(7,50),(7,51),(7,52),(7,53),(8,50),(8,51),(8,52),(8,53))
P0((12,36),(12,37),(12,38),(13,36),(13,37),(13,38),(14,36),(14,37),(14,38),(15,36),(15,37),(15,38))
P0((45,24),(45,25),(45,26),(45,27),(46,24),(46,25),(46,26),(46,27),(47,24),(47,25),(47,26),(47,27))
P0((9,4),(9,5),(9,6),(9,7),(10,4),(10,5),(10,6),(10,7),(11,4),(11,5),(11,6),(11,7))
P0((12,4),(12,5),(12,6),(12,7),(13,4),(13,5),(13,6),(13,7),(14,4),(14,5),(14,6),(14,7))
P0((51,26),(51,27),(51,28),(51,29),(52,26),(52,27),(52,28),(52,29),(53,26),(53,27),(53,28),(53,29))
P0((9,38),(9,39),(9,40),(9,41),(10,38),(10,39),(10,40),(10,41),(11,38),(11,39),(11,40),(11,41))
P0((0,17),(0,18),(0,19),(1,17),(1,18),(1,19),(2,17),(2,18),(2,19),(3,17),(3,18),(3,19))
P0((0,8),(0,9),(0,10),(1,8),(1,9),(1,10),(2,8),(2,9),(2,10),(3,8),(3,9),(3,10))
P0((15,4),(15,5),(15,6),(15,7),(16,4),(16,5),(16,6),(16,7),(17,4),(17,5),(17,6),(17,7))
P0((11,14),(11,15),(11,16),(12,14),(12,15),(12,16),(13,14),(13,15),(13,16),(14,14),(14,15),(14,16))
P0((28,48),(28,49),(28,50),(29,48),(29,49),(29,50),(30,48),(30,49),(30,50),(31,48),(31,49),(31,50))
P0((48,44),(48,45),(48,46),(48,47),(49,44),(49,45),(49,46),(49,47),(50,44),(50,45),(50,46),(50,47))
P0((48,28),(48,29),(48,30),(48,31),(49,28),(49,29),(49,30),(49,31),(50,28),(50,29),(50,30),(50,31))
P0((3,50),(3,51),(3,52),(3,53),(4,50),(4,51),(4,52),(4,53),(5,50),(5,51),(5,52),(5,53))
P0((12,32),(12,33),(12,34),(12,35),(13,32),(13,33),(13,34),(13,35),(14,32),(14,33),(14,34),(14,35))
P0((6,46),(6,47),(6,48),(6,49),(7,46),(7,47),(7,48),(7,49),(8,46),(8,47),(8,48),(8,49))
P0((45,32),(45,33),(45,34),(45,35),(46,32),(46,33),(46,34),(46,35),(47,32),(47,33),(47,34),(47,35))
P0((0,28),(0,29),(0,30),(0,31),(1,28),(1,29),(1,30),(1,31),(2,28),(2,29),(2,30),(2,31))
P0((20,48),(20,49),(20,50),(21,48),(21,49),(21,50),(22,48),(22,49),(22,50),(23,48),(23,49),(23,50))
P1((36,34),(36,35),(37,34),(37,35),(37,36),(37,37),(38,34),(38,35),(38,36),(38,37),(39,36),(39,37))
P0((19,42),(19,43),(19,44),(20,42),(20,43),(20,44),(21,42),(21,43),(21,44),(22,42),(22,43),(22,44))
P0((43,21),(43,22),(43,23),(44,21),(44,22),(44,23),(45,21),(45,22),(45,23),(46,21),(46,22),(46,23))
P0((34,36),(34,37),(34,38),(34,39),(35,36),(35,37),(35,38),(35,39),(36,36),(36,37),(36,38),(36,39))
P0((0,32),(0,33),(0,34),(1,32),(1,33),(1,34),(2,32),(2,33),(2,34),(3,32),(3,33),(3,34))
P0((16,44),(16,45),(16,46),(16,47),(17,44),(17,45),(17,46),(17,47),(18,44),(18,45),(18,46),(18,47))
P0((4,32),(4,33),(4,34),(5,32),(5,33),(5,34),(6,32),(6,33),(6,34),(7,32),(7,33),(7,34))
P0((36,18),(36,19),(36,20),(36,21),(37,18),(37,19),(37,20),(37,21),(38,18),(38,19),(38,20),(38,21))
P0((43,48),(43,49),(43,50),(44,48),(44,49),(44,50),(45,48),(45,49),(45,50),(46,48),(46,49),(46,50))
P0((3,38),(3,39),(3,40),(3,41),(4,38),(4,39),(4,40),(4,41),(5,38),(5,39),(5,40),(5,41))
P0((40,50),(40,51),(40,52),(40,53),(41,50),(41,51),(41,52),(41,53),(42,50),(42,51),(42,52),(42,53))
P0((11,11),(11,12),(11,13),(12,11),(12,12),(12,13),(13,11),(13,12),(13,13),(14,11),(14,12),(14,13))
P0((0,50),(0,51),(0,52),(0,53),(1,50),(1,51),(1,52),(1,53),(2,50),(2,51),(2,52),(2,53))
P0((8,12),(8,13),(8,14),(8,15),(9,12),(9,13),(9,14),(9,15),(10,12),(10,13),(10,14),(10,15))
P0((15,8),(15,9),(15,10),(15,11),(16,8),(16,9),(16,10),(16,11),(17,8),(17,9),(17,10),(17,11))
P0((41,42),(41,43),(41,44),(41,45),(42,42),(42,43),(42,44),(42,45),(43,42),(43,43),(43,44),(43,45))
P0((8,16),(8,17),(8,18),(8,19),(9,16),(9,17),(9,18),(9,19),(10,16),(10,17),(10,18),(10,19))
P0((13,46),(13,47),(13,48),(13,49),(14,46),(14,47),(14,48),(14,49),(15,46),(15,47),(15,48),(15,49))
P0((3,24),(3,25),(3,26),(3,27),(4,24),(4,25),(4,26),(4,27),(5,24),(5,25),(5,26),(5,27))
P0((14,26),(14,27),(14,28),(15,26),(15,27),(15,28),(16,26),(16,27),(16,28),(17,26),(17,27),(17,28))
P0((26,45),(26,46),(26,47),(27,45),(27,46),(27,47),(28,45),(28,46),(28,47),(29,45),(29,46),(29,47))
P0((39,21),(39,22),(39,23),(40,21),(40,22),(40,23),(41,21),(41,22),(41,23),(42,21),(42,22),(42,23))
P0((44,42),(44,43),(44,44),(45,42),(45,43),(45,44),(46,42),(46,43),(46,44),(47,42),(47,43),(47,44))
P0((23,36),(23,37),(23,38),(23,39),(24,36),(24,37),(24,38),(24,39),(25,36),(25,37),(25,38),(25,39))
P0((34,40),(34,41),(34,42),(34,43),(35,40),(35,41),(35,42),(35,43),(36,40),(36,41),(36,42),(36,43))
P0((9,48),(9,49),(9,50),(10,48),(10,49),(10,50),(11,48),(11,49),(11,50),(12,48),(12,49),(12,50))
P0((36,51),(36,52),(36,53),(37,51),(37,52),(37,53),(38,51),(38,52),(38,53),(39,51),(39,52),(39,53))
P0((48,36),(48,37),(48,38),(48,39),(49,36),(49,37),(49,38),(49,39),(50,36),(50,37),(50,38),(50,39))
P0((6,26),(6,27),(6,28),(7,26),(7,27),(7,28),(8,26),(8,27),(8,28),(9,26),(9,27),(9,28))
P0((15,16),(15,17),(15,18),(15,19),(16,16),(16,17),(16,18),(16,19),(17,16),(17,17),(17,18),(17,19))
P0((51,34),(51,35),(51,36),(51,37),(52,34),(52,35),(52,36),(52,37),(53,34),(53,35),(53,36),(53,37))
P0((32,48),(32,49),(32,50),(33,48),(33,49),(33,50),(34,48),(34,49),(34,50),(35,48),(35,49),(35,50))
P0((6,4),(6,5),(6,6),(6,7),(7,4),(7,5),(7,6),(7,7),(8,4),(8,5),(8,6),(8,7))
P0((51,50),(51,51),(51,52),(51,53),(52,50),(52,51),(52,52),(52,53),(53,50),(53,51),(53,52),(53,53))
P0((24,51),(24,52),(24,53),(25,51),(25,52),(25,53),(26,51),(26,52),(26,53),(27,51),(27,52),(27,53))
P0((36,48),(36,49),(36,50),(37,48),(37,49),(37,50),(38,48),(38,49),(38,50),(39,48),(39,49),(39,50))
P1((40,48),(40,49),(41,46),(41,47),(41,48),(41,49),(42,46),(42,47),(42,48),(42,49),(43,46),(43,47))
P0((0,35),(0,36),(0,37),(1,35),(1,36),(1,37),(2,35),(2,36),(2,37),(3,35),(3,36),(3,37))
P0((12,0),(12,1),(12,2),(12,3),(13,0),(13,1),(13,2),(13,3),(14,0),(14,1),(14,2),(14,3))
P0((16,48),(16,49),(16,50),(17,48),(17,49),(17,50),(18,48),(18,49),(18,50),(19,48),(19,49),(19,50))
P0((0,38),(0,39),(0,40),(0,41),(1,38),(1,39),(1,40),(1,41),(2,38),(2,39),(2,40),(2,41))
P0((47,48),(47,49),(47,50),(48,48),(48,49),(48,50),(49,48),(49,49),(49,50),(50,48),(50,49),(50,50))
P0((45,28),(45,29),(45,30),(45,31),(46,28),(46,29),(46,30),(46,31),(47,28),(47,29),(47,30),(47,31))
P0((10,20),(10,21),(10,22),(11,20),(11,21),(11,22),(12,20),(12,21),(12,22),(13,20),(13,21),(13,22))
P0((0,42),(0,43),(0,44),(0,45),(1,42),(1,43),(1,44),(1,45),(2,42),(2,43),(2,44),(2,45))
P0((10,26),(10,27),(10,28),(11,26),(11,27),(11,28),(12,26),(12,27),(12,28),(13,26),(13,27),(13,28))
P0((36,30),(36,31),(36,32),(36,33),(37,30),(37,31),(37,32),(37,33),(38,30),(38,31),(38,32),(38,33))
P0((37,42),(37,43),(37,44),(38,42),(38,43),(38,44),(39,42),(39,43),(39,44),(40,42),(40,43),(40,44))
P0((11,8),(11,9),(11,10),(12,8),(12,9),(12,10),(13,8),(13,9),(13,10),(14,8),(14,9),(14,10))
P0((10,23),(10,24),(10,25),(11,23),(11,24),(11,25),(12,23),(12,24),(12,25),(13,23),(13,24),(13,25))
P0((23,44),(23,45),(23,46),(23,47),(24,44),(24,45),(24,46),(24,47),(25,44),(25,45),(25,46),(25,47))
P0((43,51),(43,52),(43,53),(44,51),(44,52),(44,53),(45,51),(45,52),(45,53),(46,51),(46,52),(46,53))
P0((19,45),(19,46),(19,47),(20,45),(20,46),(20,47),(21,45),(21,46),(21,47),(22,45),(22,46),(22,47))
P0((6,29),(6,30),(6,31),(7,29),(7,30),(7,31),(8,29),(8,30),(8,31),(9,29),(9,30),(9,31))
P0((6,38),(6,39),(6,40),(6,41),(7,38),(7,39),(7,40),(7,41),(8,38),(8,39),(8,40),(8,41))
P0((14,29),(14,30),(14,31),(15,29),(15,30),(15,31),(16,29),(16,30),(16,31),(17,29),(17,30),(17,31))
P0((6,23),(6,24),(6,25),(7,23),(7,24),(7,25),(8,23),(8,24),(8,25),(9,23),(9,24),(9,25))
P0((15,0),(15,1),(15,2),(15,3),(16,0),(16,1),(16,2),(16,3),(17,0),(17,1),(17,2),(17,3))
P0((42,28),(42,29),(42,30),(42,31),(43,28),(43,29),(43,30),(43,31),(44,28),(44,29),(44,30),(44,31))
P0((16,51),(16,52),(16,53),(17,51),(17,52),(17,53),(18,51),(18,52),(18,53),(19,51),(19,52),(19,53))
P0((37,45),(37,46),(37,47),(38,45),(38,46),(38,47),(39,45),(39,46),(39,47),(40,45),(40,46),(40,47))
P0((44,36),(44,37),(44,38),(45,36),(45,37),(45,38),(46,36),(46,37),(46,38),(47,36),(47,37),(47,38))
P0((9,0),(9,1),(9,2),(9,3),(10,0),(10,1),(10,2),(10,3),(11,0),(11,1),(11,2),(11,3))
P0((24,48),(24,49),(24,50),(25,48),(25,49),(25,50),(26,48),(26,49),(26,50),(27,48),(27,49),(27,50))
P0((48,24),(48,25),(48,26),(48,27),(49,24),(49,25),(49,26),(49,27),(50,24),(50,25),(50,26),(50,27))
P0((28,51),(28,52),(28,53),(29,51),(29,52),(29,53),(30,51),(30,52),(30,53),(31,51),(31,52),(31,53))
P0((8,35),(8,36),(8,37),(9,35),(9,36),(9,37),(10,35),(10,36),(10,37),(11,35),(11,36),(11,37))
P0((51,30),(51,31),(51,32),(51,33),(52,30),(52,31),(52,32),(52,33),(53,30),(53,31),(53,32),(53,33))
P0((34,44),(34,45),(34,46),(34,47),(35,44),(35,45),(35,46),(35,47),(36,44),(36,45),(36,46),(36,47))
P0((30,42),(30,43),(30,44),(31,42),(31,43),(31,44),(32,42),(32,43),(32,44),(33,42),(33,43),(33,44))
P0((0,14),(0,15),(0,16),(1,14),(1,15),(1,16),(2,14),(2,15),(2,16),(3,14),(3,15),(3,16))
P0((0,4),(0,5),(0,6),(0,7),(1,4),(1,5),(1,6),(1,7),(2,4),(2,5),(2,6),(2,7))
P0((47,51),(47,52),(47,53),(48,51),(48,52),(48,53),(49,51),(49,52),(49,53),(50,51),(50,52),(50,53))
P0((51,18),(51,19),(51,20),(51,21),(52,18),(52,19),(52,20),(52,21),(53,18),(53,19),(53,20),(53,21))
P0((51,46),(51,47),(51,48),(51,49),(52,46),(52,47),(52,48),(52,49),(53,46),(53,47),(53,48),(53,49))
P0((30,39),(30,40),(30,41),(31,39),(31,40),(31,41),(32,39),(32,40),(32,41),(33,39),(33,40),(33,41))
P0((3,20),(3,21),(3,22),(3,23),(4,20),(4,21),(4,22),(4,23),(5,20),(5,21),(5,22),(5,23))
P0((43,18),(43,19),(43,20),(44,18),(44,19),(44,20),(45,18),(45,19),(45,20),(46,18),(46,19),(46,20))
P0((0,20),(0,21),(0,22),(0,23),(1,20),(1,21),(1,22),(1,23),(2,20),(2,21),(2,22),(2,23))
P0((14,20),(14,21),(14,22),(15,20),(15,21),(15,22),(16,20),(16,21),(16,22),(17,20),(17,21),(17,22))
P0((39,28),(39,29),(39,30),(39,31),(40,28),(40,29),(40,30),(40,31),(41,28),(41,29),(41,30),(41,31))
P0((36,22),(36,23),(36,24),(36,25),(37,22),(37,23),(37,24),(37,25),(38,22),(38,23),(38,24),(38,25))
P0((44,45),(44,46),(44,47),(45,45),(45,46),(45,47),(46,45),(46,46),(46,47),(47,45),(47,46),(47,47))
P0((42,24),(42,25),(42,26),(42,27),(43,24),(43,25),(43,26),(43,27),(44,24),(44,25),(44,26),(44,27))
P0((4,17),(4,18),(4,19),(5,17),(5,18),(5,19),(6,17),(6,18),(6,19),(7,17),(7,18),(7,19))
P0((3,4),(3,5),(3,6),(3,7),(4,4),(4,5),(4,6),(4,7),(5,4),(5,5),(5,6),(5,7))
P0((26,42),(26,43),(26,44),(27,42),(27,43),(27,44),(28,42),(28,43),(28,44),(29,42),(29,43),(29,44))
P0((0,24),(0,25),(0,26),(0,27),(1,24),(1,25),(1,26),(1,27),(2,24),(2,25),(2,26),(2,27))
P0((16,36),(16,37),(16,38),(16,39),(17,36),(17,37),(17,38),(17,39),(18,36),(18,37),(18,38),(18,39))
P0((30,36),(30,37),(30,38),(31,36),(31,37),(31,38),(32,36),(32,37),(32,38),(33,36),(33,37),(33,38))
P0((39,32),(39,33),(39,34),(39,35),(40,32),(40,33),(40,34),(40,35),(41,32),(41,33),(41,34),(41,35))
P0((39,24),(39,25),(39,26),(39,27),(40,24),(40,25),(40,26),(40,27),(41,24),(41,25),(41,26),(41,27))
P0((0,11),(0,12),(0,13),(1,11),(1,12),(1,13),(2,11),(2,12),(2,13),(3,11),(3,12),(3,13))
P0((10,29),(10,30),(10,31),(11,29),(11,30),(11,31),(12,29),(12,30),(12,31),(13,29),(13,30),(13,31))
P0((4,11),(4,12),(4,13),(5,11),(5,12),(5,13),(6,11),(6,12),(6,13),(7,11),(7,12),(7,13))
P0((14,23),(14,24),(14,25),(15,23),(15,24),(15,25),(16,23),(16,24),(16,25),(17,23),(17,24),(17,25))
P0((19,36),(19,37),(19,38),(20,36),(20,37),(20,38),(21,36),(21,37),(21,38),(22,36),(22,37),(22,38))
P0((48,40),(48,41),(48,42),(48,43),(49,40),(49,41),(49,42),(49,43),(50,40),(50,41),(50,42),(50,43))
P0((47,18),(47,19),(47,20),(48,18),(48,19),(48,20),(49,18),(49,19),(49,20),(50,18),(50,19),(50,20))
P0((11,17),(11,18),(11,19),(12,17),(12,18),(12,19),(13,17),(13,18),(13,19),(14,17),(14,18),(14,19))
P0((30,45),(30,46),(30,47),(31,45),(31,46),(31,47),(32,45),(32,46),(32,47),(33,45),(33,46),(33,47))
P0((20,51),(20,52),(20,53),(21,51),(21,52),(21,53),(22,51),(22,52),(22,53),(23,51),(23,52),(23,53))
P0((15,32),(15,33),(15,34),(15,35),(16,32),(16,33),(16,34),(16,35),(17,32),(17,33),(17,34),(17,35))
P0((32,51),(32,52),(32,53),(33,51),(33,52),(33,53),(34,51),(34,52),(34,53),(35,51),(35,52),(35,53))
P0((40,39),(40,40),(40,41),(41,39),(41,40),(41,41),(42,39),(42,40),(42,41),(43,39),(43,40),(43,41))
P0((6,20),(6,21),(6,22),(7,20),(7,21),(7,22),(8,20),(8,21),(8,22),(9,20),(9,21),(9,22))
P0((12,39),(12,40),(12,41),(13,39),(13,40),(13,41),(14,39),(14,40),(14,41),(15,39),(15,40),(15,41))
P0((13,42),(13,43),(13,44),(13,45),(14,42),(14,43),(14,44),(14,45),(15,42),(15,43),(15,44),(15,45))
P0((13,50),(13,51),(13,52),(13,53),(14,50),(14,51),(14,52),(14,53),(15,50),(15,51),(15,52),(15,53))
P0((0,0),(0,1),(0,2),(0,3),(1,0),(1,1),(1,2),(1,3),(2,0),(2,1),(2,2),(2,3))
P0((51,38),(51,39),(51,40),(51,41),(52,38),(52,39),(52,40),(52,41),(53,38),(53,39),(53,40),(53,41))
P0((47,21),(47,22),(47,23),(48,21),(48,22),(48,23),(49,21),(49,22),(49,23),(50,21),(50,22),(50,23))
P0((9,45),(9,46),(9,47),(10,45),(10,46),(10,47),(11,45),(11,46),(11,47),(12,45),(12,46),(12,47))
P0((26,36),(26,37),(26,38),(27,36),(27,37),(27,38),(28,36),(28,37),(28,38),(29,36),(29,37),(29,38))
P0((26,39),(26,40),(26,41),(27,39),(27,40),(27,41),(28,39),(28,40),(28,41),(29,39),(29,40),(29,41))
P0((23,40),(23,41),(23,42),(23,43),(24,40),(24,41),(24,42),(24,43),(25,40),(25,41),(25,42),(25,43))
P0((44,39),(44,40),(44,41),(45,39),(45,40),(45,41),(46,39),(46,40),(46,41),(47,39),(47,40),(47,41))
P0((3,0),(3,1),(3,2),(3,3),(4,0),(4,1),(4,2),(4,3),(5,0),(5,1),(5,2),(5,3))
P0((15,12),(15,13),(15,14),(15,15),(16,12),(16,13),(16,14),(16,15),(17,12),(17,13),(17,14),(17,15))
P0((51,42),(51,43),(51,44),(51,45),(52,42),(52,43),(52,44),(52,45),(53,42),(53,43),(53,44),(53,45))
P0((8,8),(8,9),(8,10),(8,11),(9,8),(9,9),(9,10),(9,11),(10,8),(10,9),(10,10),(10,11))
P0((16,40),(16,41),(16,42),(16,43),(17,40),(17,41),(17,42),(17,43),(18,40),(18,41),(18,42),(18,43))
P0((36,26),(36,27),(36,28),(36,29),(37,26),(37,27),(37,28),(37,29),(38,26),(38,27),(38,28),(38,29))
P0((8,32),(8,33),(8,34),(9,32),(9,33),(9,34),(10,32),(10,33),(10,34),(11,32),(11,33),(11,34))
P0((3,46),(3,47),(3,48),(3,49),(4,46),(4,47),(4,48),(4,49),(5,46),(5,47),(5,48),(5,49))
P0((4,8),(4,9),(4,10),(5,8),(5,9),(5,10),(6,8),(6,9),(6,10),(7,8),(7,9),(7,10))
P0((40,36),(40,37),(40,38),(41,36),(41,37),(41,38),(42,36),(42,37),(42,38),(43,36),(43,37),(43,38))
P0((0,46),(0,47),(0,48),(0,49),(1,46),(1,47),(1,48),(1,49),(2,46),(2,47),(2,48),(2,49))
P0((4,14),(4,15),(4,16),(5,14),(5,15),(5,16),(6,14),(6,15),(6,16),(7,14),(7,15),(7,16))
P0((9,42),(9,43),(9,44),(10,42),(10,43),(10,44),(11,42),(11,43),(11,44),(12,42),(12,43),(12,44))
P0((37,38),(37,39),(37,40),(37,41),(38,38),(38,39),(38,40),(38,41),(39,38),(39,39),(39,40),(39,41))
P0((9,51),(9,52),(9,53),(10,51),(10,52),(10,53),(11,51),(11,52),(11,53),(12,51),(12,52),(12,53))
P0((48,32),(48,33),(48,34),(48,35),(49,32),(49,33),(49,34),(49,35),(50,32),(50,33),(50,34),(50,35))
P0((39,18),(39,19),(39,20),(40,18),(40,19),(40,20),(41,18),(41,19),(41,20),(42,18),(42,19),(42,20))
P0((51,22),(51,23),(51,24),(51,25),(52,22),(52,23),(52,24),(52,25),(53,22),(53,23),(53,24),(53,25))
P0((19,39),(19,40),(19,41),(20,39),(20,40),(20,41),(21,39),(21,40),(21,41),(22,39),(22,40),(22,41))
P0((3,28),(3,29),(3,30),(3,31),(4,28),(4,29),(4,30),(4,31),(5,28),(5,29),(5,30),(5,31))
P0((6,42),(6,43),(6,44),(6,45),(7,42),(7,43),(7,44),(7,45),(8,42),(8,43),(8,44),(8,45))
P0((3,42),(3,43),(3,44),(3,45),(4,42),(4,43),(4,44),(4,45),(5,42),(5,43),(5,44),(5,45))


==> fig/stair.txt <==
(0,0) (0,1) (0,2) (1,1) (1,2) (2,2) 



==> fig/stair0.txt <==
(0,0) (0,1) (0,2) (1,1) (1,2) (2,2)
(1,0) (2,0) (3,0) (2,1) (3,1) (3,2)



==> fig/stair1.txt <==
(4,0) (3,1) (4,1) (2,2) (3,2) (4,2)
(0,1) (1,1) (2,1) (0,2) (1,2) (0,3)


==> fig/stair2.txt <==
(3,0) (4,0) (5,0) (3,1) (4,1) (3,2)
[0,2](4,0) (3,1) (4,1) (2,2) (3,2) (4,2)
[0,2](0,1) (1,1) (2,1) (0,2) (1,2) (0,3)

